Emission-line galaxies at $z\sim1$ from near-IR HST Slitless Spectroscopy: metallicities, star formation rates and redshift confirmations from VLT/FORS2 spectroscopy

We follow up emission line galaxies identified through the near-infrared slitless HST/WFC3 WISP survey with VLT/FORS2 optical spectroscopy. Over 4 WISP fields, we targetted 85 of 138 line emission objects at $0.4<z<2$ identified in WFC3 spectroscopy. Half the galaxies are fainter than $H_{AB}=24$mag, and would not have been included in many well-known surveys based on broad-band magnitude selection. We confirm 95% of the initial WFC3 grism redshifts in the 38 cases where we detect lines in FORS2 spectroscopy. However, for targets which exhibited a single emission line in WFC3, up to 65% at $z<1.28$ did not have expected emission lines detected in FORS2 and hence may be spurious (although this false-detection rate improves to 33% using the latest public WISP emission line catalogue). From the Balmer decrement the extinction of the WISP galaxies is consistent with $A($H$\alpha)=1$mag. From SED fits to multi-band photometry including Spitzer $3.6\mu$m, we find a median stellar mass of $\log_{10}(M/M_{\odot})=8.94$. Our emission-line-selected galaxies tend to lie above the star-forming main sequence (i.e. higher specific star formation rates). Using [OIII], [OII] and H$\beta$ lines to derive gas-phase metallicities, we find typically sub-solar metallicities, decreasing with redshift. Our WISP galaxies lie below the $z=0$ mass-metallicity relation, and galaxies with higher star formation rates tend to have lower metallicity. Finally, we find a strong increase with redshift of the H$\alpha$ rest-frame equivalent width in this emission-line selected sample, with higher $EW_0$ galaxies having larger [OIII]/H$\beta$ and O32 ratios on average, suggesting lower metallicity or higher ionisation parameter in these extreme emission line galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
